A Phase-Field Approach to Fracture and Fatigue Analysis: Bridging Theory and Simulation

This article presents a novel, robust and efficient framework for fatigue crack-propagation that combines the principles of Linear Elastic Fracture Mechanics (LEFM) with phase-field fracture (PFF). Contrary to cycle-by-cycle PFF approaches, this work relies on a single simulation and uses standard crack propagation models such as Paris' law for the material response, simplifying its parametrization. The core of the methodology is the numerical evaluation of the derivative of a specimen's compliance with respect to the crack area. To retrieve this compliance the framework relies on a PFF-FEM simulation, controlled imposing a monotonic crack growth. This control of the loading process is done by a new crack-control scheme which allows to robustly trace the complete equilibrium path of a crack, capturing complex instabilities. The specimen's compliance obtained from the PFF simulation enables the integration of Paris' law to predict fatigue life. The proposed methodology is first validated through a series of benchmarks with analytical solutions to demonstrate its accuracy. The framework is then applied to more complex geometries where the crack path is unknown, showing a very good agreement with experimental results of both crack paths and fatigue life.

==> examples-F-Papers_Data-F-Wagner_phd-F-fig510-F-experimental.txt <==
8.200365639159035 1.562745338066673
8.68296347655243 1.5731521842620513
9.219183295878423 1.6087545528251894
9.705437177494495 1.6366887189285784
10.173410837997181 1.6729397136396216
10.684891424749726 1.7171226854439112
11.155668052489798 1.74931904603479
11.651671385366342 1.8053171034711468
12.15986153231848 1.8279069104249484
12.628749203876836 1.902309774846941
13.109214348807 1.979749490877989
13.595468230423073 2.0073185044832886
14.081722112039145 2.084730834076984
14.56675731224766 2.1686486437023227
15.100539768758537 2.2612258895929394
15.579847166351524 2.3532000794803967
16.091327753104068 2.493740069035523
16.52525002133672 2.6573006908512102
16.984996203739506 2.841649829623451
17.541071155536347 3.076119866373581
18.00648558508316 3.315112176369208
18.321971734465016 3.503142890851061
18.74101195122807 3.803321066306795
19.060035661917983 4.050940104069644
19.42720696028114 4.333157341025901
19.67171217172868 4.553207365183445
19.88203627131658 4.823032239235994
20.055698371893747 5.112027619437924
20.148318158868236 5.3765806042993916
20.217782999099107 5.618128981781602
20.275670365958163 6.207622045875091
20.118547513055013 6.459440337365899


==> examples-F-Papers_Data-F-Wagner_phd-F-fig511-F-experimental.txt <==
8.48307726341685 -1.6020790310053012
9.085104766778477 -1.6119496672639801
9.687132270140102 -1.6533764285314678
10.297958637012401 -1.6758126838576306
10.891187276863354 -1.6915877552601355
11.49321478022498 -1.701604734391326
12.07103488397591 -1.7354021539051931
12.69244584862001 -1.7588501591592394
13.29976038838936 -1.7981760986446513
13.901324793671483 -1.8255143426790266
14.503352297033109 -1.8468259436920835
15.105379800394735 -1.8495563924233824
15.70740730375636 -1.860943944643891
16.309434807117988 -1.9334183435977597
16.883676425709076 -1.9628956527884522
17.563323194136217 -2.03600663625466
18.17710936177756 -2.0957633901359554
18.791177415206413 -2.1710434426688057
19.40061448784018 -2.217996546460677
19.981500557137267 -2.310010705601231
20.593092042575705 -2.447588759618016
21.145336502390116 -2.5373337809226815
21.807798305127662 -2.7257649962413435
22.399174552660583 -2.9275277948498317
23.00120205602221 -3.10513194771338
23.603229559383834 -3.31166895800572
24.20525706274546 -3.5299082983848376
24.807284566107086 -3.775913637760569
25.40931206946871 -3.9203774224697536
25.98175275108393 -4.201271801576572
26.58705468531077 -4.605138537201983
27.289821056617527 -5.205598358390342
27.480559875583204 -5.439175257731959
27.66691520707481 -5.725537328068269
27.791601866251945 -6.222680412371135
27.791601866251945 -6.536082474226804
27.791601866251945 -6.771134020618556
27.71384136858476 -7.006185567010311

==> examples-F-Papers_Data-F-Wagner_phd-F-fig512a-F-experimental.txt <==
8.07452543599025 0.8117778106651237
8.561535822875705 0.786466126948806
9.048546209761163 0.7897676509118021
9.535556596646618 0.8051747627391279
10.022566983532073 0.8519411117007074
10.509577370417531 0.8838610838572478
10.996587757302986 0.9233693206144551
11.483598144188441 0.9549006212991671
11.970608531073896 0.9852560617537627
12.457618917959355 1.0316593066007957
12.94462930484481 1.0731694197927126
13.431639691730265 1.126234866855123
13.91865007861572 1.1802750495637468
14.405660465501178 1.2476392396944789
14.892670852386633 1.3262652948989917
15.368085753870055 1.4082514693371593
15.866691626157547 1.5098103753133358
16.353702013043 1.6226058934063126
16.840712399928456 1.738843119217874
17.32772278681391 1.8552262060087408
17.81473317369937 1.9886754640892974
18.301743560584825 2.116537539986581
18.78875394747028 2.27378738744628
19.27576433435574 2.4057090356296698
19.76277472124119 2.447132680336841
20.24978510812665 2.563236273035608
20.736795495012107 2.624296124551279
21.223805881897558 2.81589456520393
21.711975817323218 2.9415358937958036
22.197826655668475 3.043424591653883
22.684837042553927 3.1790438593339285
23.171847429439385 3.2191390336845593
23.658857816324844 3.261508591209701
24.145868203210295 3.331024012430607
24.632878590095753 3.378565957497777
25.025016823691832 3.404274491064193
25.606899363866663 3.4143874924963082
26.093909750752122 3.3673407760235836
26.580920137637573 3.334692372389492
27.06793052452303 3.314149556619725
27.55494091140849 3.2567397232631503
28.04195129829394 3.168735767849455
28.5289616851794 3.0514766417636405
29.01597207206486 2.871850155862525
29.428440052794375 2.5340728113624547
29.55322956235913 2.186587414256909

